Purchase and Production Optimization in a Meat Processing Plant

The food production industry, especially the meat production sector, faces many challenges that have even escalated due to the recent outbreak of the energy crisis in the European Union. Therefore, efficient use of input materials is an essential aspect affecting the profit of such companies. This paper addresses an optimization problem concerning the purchase and subsequent material processing we solved for a meat processing company. Unlike the majority of existing papers, we do not concentrate on how this problem concerns supply chain management, but we focus purely on the production stage. The problem involves the concept of alternative ways of material processing, stock of material with different expiration dates, and extra constraints widely neglected in the current literature, namely, the minimum order quantity and the minimum percentage in alternatives. We prove that each of these two constraints makes the problem \mbox{$\mathcal{NP}$-hard}, and hence we design a simple iterative approach based on integer linear programming that allows us to solve real-life instances even using an open-source integer linear programming solver. Another advantage of this approach is that it mitigates numerical issues, caused by the extensive range of data values, we experienced with a commercial solver. The results obtained using real data from the meat processing company showed that our algorithm can find the optimum solution in a few seconds for all considered use cases.

==> BMmcut.csv <==
,minCut,w0,w1,w2,w3,w4,cw0,cw1,cw2,cw3,cw4,f0,f1,f2,f3,f4,f,t0,t1,t2,t3,t4,t,to,iterations,consP,pigsBought,pigsCut
0,0,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,9917962.100779708,10935640.534326369,283572.09229105565,105302.19664171751,150074.71742708923,10275365.578901317,3.4358638940205077,0.031174007579637397,42.40404191660525,164.06735563318708,122.40057331831294,332.3390087697054,8.323390087697053,1,0,689.7489889300568,689.7489889300568
1,100,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,9917962.100779708,10935640.534326369,283572.09229105565,105302.19664171751,150074.71742708923,10275365.578901317,3.4358638940205077,0.031174007579637397,42.40404191660525,164.06735563318708,122.40057331831294,332.3390087697054,8.323390087697053,1,0,689.7489889300568,689.7489889300568
2,200,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,9917962.100779708,10935640.534326369,283572.09229105565,105302.19664171751,150074.71742708923,10275365.57890132,3.4358638940205077,0.031174007579637397,42.40404191660525,164.06735563318708,122.40057331831294,332.3390087697054,8.323390087697053,1,0,689.7489889300568,689.7489889300568
3,300,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,9917962.100779708,10935640.534326369,283572.0922910556,105302.19664171751,150074.71742708923,10275365.57890132,3.4358638940205077,0.031174007579637397,42.40404191660521,164.06735563318708,122.40057331831294,332.33900876970534,8.323390087697053,1,0,689.7489889300568,689.7489889300568
4,400,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,9917962.100779708,10935640.534326369,283572.09229105565,105302.19664171751,150074.71742708923,10275365.578901317,3.4358638940205077,0.031174007579637397,42.40404191660525,164.06735563318708,122.40057331831294,332.3390087697054,8.323390087697053,1,0,689.7489889300568,689.7489889300568
5,500,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,9917962.100779708,10935640.534326369,283572.09229105565,105302.19664171751,150074.7174270892,10275365.57890132,3.4358638940205077,0.031174007579637397,42.40404191660525,164.06735563318708,122.4005733183129,332.3390087697054,8.323390087697053,1,0,689.7489889300568,689.7489889300568
6,600,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,9917962.100779708,10935640.534326369,283572.09229105565,105302.19664171751,150074.7174270892,10275365.57890132,3.4358638940205077,0.031174007579637397,42.40404191660525,164.06735563318708,122.4005733183129,332.3390087697054,8.323390087697053,1,0,689.7489889300568,689.7489889300568
7,700,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,9944330.974824524,10945265.678904912,281956.9228484259,105302.19664171751,148513.54483087623,10293080.97555303,3.710868702369563,0.11921773114225154,41.59293721602495,164.06735563318708,120.08702119974713,329.577400482471,8.295774004824711,1,0,700.0,700.0
8,800,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,10213846.916250754,11063695.527857592,265133.3880688607,105302.19664171751,132252.4417837466,10484024.297720835,6.521689509240836,1.2025266412230895,33.144505875060304,164.06735563318708,95.98916712764604,300.9252447863573,8.009252447863574,1,0,800.0,800.0
9,900,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,10629879.786791269,11238757.928053191,233208.99775529443,105302.19664171751,101395.34646551947,10774894.965641921,10.860556600624903,2.803868360638817,17.112737093987796,164.06735563318708,50.26104044937585,245.10555813781446,7.451055581378144,1,0,900.0,900.0
10,1000,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,11063950.776000954,11492882.217612047,207784.11867819563,105302.19664171751,76820.47321152662,11113661.114038587,15.387545845391838,5.128409931717481,4.344888478956799,164.06735563318708,13.842741653856416,202.77094154310961,7.0277094154310955,1,0,1000.0,1000.0
11,1100,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,11498021.765210643,11904472.47199943,208544.61737034254,105302.19664171751,77555.55973125195,11530250.374850994,19.914535090158815,8.893334009754984,4.726795198898959,164.06735563318708,14.932090121261666,212.53411005326151,7.125341100532616,1,0,1099.9999999999998,1100.0
12,1200,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,11932092.754420329,12320545.638557388,210059.24725680103,105302.19664171751,79019.56566380146,11949055.272449931,24.441524334925766,12.699264461949333,5.487411013017929,164.06735563318708,17.101647821069488,223.7972032641496,7.237972032641496,1,0,1200.0,1200.0
13,1300,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,12366163.743630022,12794179.193848131,221256.88743843784,105302.19664171751,89842.86376192064,12396308.845791422,28.968513579692768,17.031714896507765,11.1106344018562,164.06735563318708,33.14104302023857,254.31926153148237,7.543192615314824,1,0,1299.9999999999998,1300.0
14,1400,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,12800234.732839711,13267812.749138877,232454.52762007466,105302.19664171751,100666.16186003978,12843562.419132914,33.49550282445976,21.364165331066197,16.733857790694472,164.06735563318708,49.180438219407584,284.8413197988151,7.848413197988151,1,0,1400.0,1400.0
15,1500,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,13235406.06074014,13742230.757871496,243745.5872532991,105302.19664171751,111579.75653804248,13291745.36651034,38.03396766087512,25.70379136713592,22.403994496679847,164.06735563318708,65.35364683817903,315.562755996057,8.155627559960571,1,0,1500.0000000000002,1500.0
16,1600,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,13671506.060740143,14217315.26747103,255112.40787012805,105302.19664171751,122566.57962396038,13740714.84731653,42.58211775318455,30.049514061557314,28.112176802278665,164.06735563318708,81.63537500096653,346.44653925117416,8.464465392511741,1,0,1600.0,1600.0
17,1700,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,14107606.060740143,14692399.777070567,266479.2284869568,105302.19664171751,133553.40270987822,14189684.32812271,47.13026784549395,34.39523675597873,33.820359107877394,164.06735563318708,97.91710316375398,377.33032250629117,8.77330322506291,1,0,1700.0,1700.0
18,1800,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,14543706.060740143,15167484.286670102,277846.0491037855,105302.19664171751,144540.22579579608,14638653.808928898,51.678417937803346,38.74095945040015,39.528541413476106,164.06735563318708,114.19883132654145,408.2141057614081,9.082141057614082,1,0,1800.0,1800.0
19,1900,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,14979806.060740143,15642568.796269635,289212.8697206144,105302.19664171751,155527.048881714,15087623.289735092,56.226568030112745,43.08668214482152,45.236723719074924,164.06735563318708,130.48055948932898,439.09788901652524,9.390978890165252,1,0,1900.0,1900.0
20,2000,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,15415906.060740143,16117653.30586917,300579.69033744314,105302.19664171751,166513.8719676319,15536592.770541277,60.77471812242214,47.432404839242935,50.94490602467363,164.06735563318708,146.76228765211644,469.9816722716422,9.699816722716424,1,0,2000.0,2000.0


==> BMmoq.csv <==
,moq,w0,w1,w2,w3,w4,cw0,cw1,cw2,cw3,cw4,f0,f1,f2,f3,f4,f,t0,t1,t2,t3,t4,t,to,iterations,consB,consP
0,0,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,9917962.100779708,10935640.534326369,283572.09229105565,150074.71742708923,105302.19664171751,10275365.578901317,3.4358638940205077,0.031174007579615193,42.40404191660525,122.4005733183129,164.06735563318708,332.33900876970534,8.323390087697053,1,0,0
1,10,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,9930363.585129695,10948042.018676378,283685.57930584403,150184.4973510498,105302.19664171751,10287584.88992072,3.5652007713219636,0.1446136396774378,42.46103274909636,122.56325973509412,164.06735563318708,332.801462528377,8.32801462528377,2,21,0
2,20,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,9968140.747653516,10985604.32617619,284048.90067056357,150536.00311543088,105302.19664171751,10324701.450657131,3.959184273316696,0.4882059245413961,42.643485226816246,123.08416748600179,164.06735563318708,334.2423985438632,8.342423985438632,2,40,0
3,50,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,10136292.132421158,11152928.066094052,285651.9611907881,152089.40713839128,105302.19664171751,10489975.681854641,5.712859430741379,2.018760087398541,43.44850907691571,125.3862071048284,164.06735563318708,340.6336913330711,8.406336913330712,2,65,0
4,100,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,10575872.061910573,11590275.1946636,289763.5604874102,156091.34974109317,105302.19664171751,10921999.422484174,10.297302211948999,6.0192890534277455,45.51326923666905,131.31681516784397,164.06735563318708,357.2140313030768,8.572140313030769,2,99,0
5,200,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,11758982.175469395,12766208.810110219,300919.4895843977,167007.7452146169,105302.19664171751,12084198.660046317,22.636129022760155,16.77586245567784,51.115546181170004,147.49417437600388,164.06735563318708,402.089067668799,9.020890676687989,2,126,0
6,500,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,16314801.493875865,17299644.71261144,344135.4959922644,209730.4929119035,105302.19664171751,16562087.6297255,70.14942884746853,58.24439044833125,72.81773111147545,210.806394745343,164.06735563318708,576.0853007858053,10.760853007858055,2,162,0
7,1000,100,100,1,1,1,0.49261083743842365,0.49261083743842365,0.0049261083743842365,0.0049261083743842365,0.0049261083743842365,24986851.049892075,25924364.719405614,427460.91390445596,293107.6394425256,105302.19664171751,25083484.96393969,160.59149027536765,137.1369678934462,114.66203324014668,334.3656824652358,164.06735563318708,910.8235295073833,14.108235295073834,3,181,0


==> BMscal.csv <==
potreb,solved,infeasible,iterations,consB,consP,runtime
0,1,0,2,2,0,0.138865471
1,1,0,2,2,0,0.135375738
2,1,0,2,2,0,0.133400917
3,1,0,2,2,0,0.134407282
4,1,0,2,2,0,0.135124922
5,1,0,2,2,0,0.142576933
6,1,0,2,2,0,0.136028767
7,1,0,2,2,0,0.135080338
8,1,0,2,2,0,0.143376112
9,1,0,2,2,0,0.134235859
10,1,0,2,2,0,0.132002115
11,1,0,2,2,0,0.137346506
12,1,0,2,2,0,0.141418934
13,1,0,2,2,0,0.147686958
14,1,0,2,2,0,0.14353323
15,1,0,2,2,0,0.148905516
16,1,0,2,2,0,0.131485701
17,1,0,2,2,0,0.138644695
18,1,0,2,2,0,0.139012098
19,1,0,2,2,0,0.136103153
20,1,0,2,2,0,0.140157223
21,1,0,2,2,0,0.134985685
22,1,0,2,2,0,0.134976387
23,1,0,2,2,0,0.137158394
24,1,0,2,2,0,0.137981892
25,1,0,2,2,0,0.135107279
26,1,0,2,2,0,0.143137217
27,1,0,2,2,0,0.133346796
28,1,0,2,2,0,0.132931471
29,1,0,2,2,0,0.134589672
30,1,0,2,2,0,0.145079374
31,1,0,3,4,2,0.21005702
32,1,0,3,4,2,0.21020937
33,1,0,3,4,2,0.217871666
34,1,0,13,16,2,1.124003649
35,1,0,13,16,2,1.112923384
36,1,0,13,16,2,1.066587448
37,1,0,13,16,2,1.085753441
38,1,0,13,16,2,1.101012707
39,1,0,13,16,2,1.088183641
40,1,0,13,16,2,1.139988899
41,1,0,13,17,2,1.110149622
42,1,0,9,20,3,0.827537537
43,1,0,9,19,3,0.816491842
44,1,0,8,21,2,0.71335578
45,1,0,9,22,2,0.806828737
46,1,0,9,21,2,0.831459284
47,1,0,9,21,2,0.772484541
48,1,0,9,21,2,0.773728609
49,1,0,9,21,2,0.780263901
50,1,0,9,21,2,0.784816027
51,1,0,9,21,2,0.789035559
52,1,0,9,21,2,0.77753067
53,1,0,9,21,2,0.76723361
54,1,0,9,21,2,0.816132545
55,1,0,9,21,2,0.828204632
56,1,0,9,21,2,0.844245434
57,1,0,9,21,2,0.810422421
58,1,0,8,20,2,0.674110651
59,1,0,8,18,2,0.900038004
60,1,0,8,18,2,0.832691669
61,1,0,8,18,2,0.847696304
62,1,0,8,18,2,0.928297997
63,1,0,7,18,2,0.800494909
64,1,0,8,20,2,0.910177708
65,1,0,8,20,2,0.891959429
66,1,0,8,20,2,0.928152323
67,1,0,8,20,2,0.895399809
68,1,0,8,20,2,0.787939787
69,1,0,8,20,2,0.788653851
70,1,0,8,20,2,0.808389425
71,1,0,6,13,2,0.480599403
72,1,0,6,13,2,0.482272148
73,1,0,6,13,2,0.471842527
74,1,0,6,15,2,0.503392696
75,1,0,6,15,2,0.515702486
76,1,0,6,15,2,0.52358222
77,1,0,3,12,2,0.269505024
78,1,0,4,14,2,0.334107161
79,1,0,3,13,2,0.332896709
80,1,0,3,13,2,0.24529314
81,1,0,3,13,2,0.228580475
82,1,0,3,13,2,0.238725901
83,1,0,3,13,2,0.230714321
84,1,0,3,14,2,0.243644714
85,1,0,3,14,2,0.242564917
86,1,0,3,14,2,0.241679668
87,1,0,3,14,2,0.239144564
88,1,0,3,11,0,0.228400946
89,1,0,3,11,0,0.217755079
90,1,0,3,11,0,0.232334614
91,1,0,3,11,0,0.226639271
92,1,0,3,11,0,0.220875025
93,1,0,3,11,0,0.224993944
94,1,0,3,11,0,0.219923496
95,1,0,3,11,0,0.233628273
96,1,0,3,11,0,0.228339195
97,1,0,3,11,0,0.243821383
98,1,0,3,11,0,0.262996912
99,1,0,3,11,0,0.252868176
100,1,0,3,11,0,0.222324371
101,1,0,3,11,0,0.236340284
102,1,0,3,11,0,0.263637543
103,1,0,3,11,0,0.257563353
104,1,0,3,11,0,0.241677523
105,1,0,3,11,0,0.367759943
106,1,0,3,11,0,0.232842922
107,1,0,3,11,0,0.235039234
108,1,0,3,11,0,0.231590986
109,1,0,3,11,0,0.242214441
110,1,0,3,11,0,0.263614416
111,1,0,3,11,0,0.274773359
112,1,0,3,11,0,0.225839615
113,1,0,3,11,0,0.249890804
114,1,0,3,11,0,0.227279186
115,1,0,3,11,0,0.26726675
116,1,0,3,11,0,0.244860888
117,1,0,3,11,0,0.292153835
118,1,0,3,11,0,0.263431072
119,1,0,3,11,0,0.227213383
120,1,0,3,11,0,0.262404919
121,1,0,3,11,0,0.267440557
122,1,0,3,11,0,0.234585524
123,1,0,3,11,0,0.238048315
124,1,0,3,12,0,0.267597437
125,1,0,3,12,0,0.265435219
126,1,0,3,12,0,0.283960581
127,1,0,3,12,0,0.257005453
128,1,0,3,12,0,0.281012535
129,1,0,3,12,0,0.252846241
130,1,0,3,12,0,0.257465363
131,1,0,3,12,0,0.265520096
132,1,0,3,12,0,0.292468548
133,1,0,3,12,0,0.275154591
134,1,0,3,12,0,0.264003515
135,1,0,3,12,0,0.268547058
136,1,0,3,12,0,0.262901306
137,1,0,3,12,0,0.257816076
138,1,0,3,12,0,0.256725788
139,1,0,3,12,0,0.27704668
140,1,0,3,12,0,0.269191027
141,1,0,3,12,0,0.264160633
142,1,0,3,12,0,0.261003494
143,1,0,3,12,0,0.286814213
144,1,0,3,12,0,0.267392397
145,1,0,3,12,0,0.273547649
146,1,0,3,12,0,0.261964321
147,1,0,3,12,0,0.254560232
148,1,0,3,12,0,0.256633043
149,1,0,3,12,0,0.252684116
150,1,0,3,12,0,0.252400875
151,1,0,3,12,0,0.265644312
152,1,0,3,12,0,0.270939589
153,1,0,3,12,0,0.295264959
154,1,0,3,12,0,0.292972088
155,1,0,3,12,0,0.260828733
156,1,0,3,12,0,0.326549053
157,1,0,3,12,0,0.24759841
158,1,0,3,12,0,0.243908644
159,1,0,3,12,0,0.239667654
160,1,0,3,12,0,0.25184679
161,1,0,4,16,0,0.383933783
162,1,0,3,14,0,0.280017376
163,1,0,3,14,0,0.304710388
164,1,0,3,14,0,0.321492434
165,1,0,3,14,0,0.293101311
166,1,0,3,14,0,0.380322933
167,1,0,3,14,0,0.329422235
168,1,0,3,14,0,0.372706652
169,1,0,3,14,0,0.329576254
170,1,0,3,14,0,0.38170886
171,1,0,3,14,0,0.398651361
172,1,0,3,14,0,0.342948675
173,1,0,3,14,0,0.358332872
174,1,0,3,14,0,0.324775934
175,1,0,3,14,0,0.336848021
176,1,0,3,14,0,0.416745424
177,1,0,3,14,0,0.323311806
178,1,0,3,14,0,0.360390425
179,1,0,3,14,0,0.367596626
180,1,0,3,14,0,1.08527422
181,1,0,3,14,0,0.632736921
182,1,0,3,14,0,0.417248011
183,1,0,3,14,0,0.340386629
184,1,0,3,14,0,0.306628227
185,1,0,5,18,0,0.549273729
186,1,0,6,18,0,0.584753513
187,1,0,5,18,0,0.471255779
188,1,0,5,16,0,0.476545334
189,1,0,4,17,0,0.408190966
190,1,0,3,13,0,0.281166792
191,1,0,3,13,0,0.290686369
192,1,0,3,13,0,0.268120527
193,1,0,3,13,0,0.369252443
194,1,0,3,13,0,0.307860613
195,1,0,3,13,0,0.257549047
196,1,0,3,14,0,0.352611542
197,1,0,3,14,0,0.328327656
198,1,0,3,14,0,0.319728851
199,1,0,3,14,0,0.318179369
200,1,0,3,13,0,0.317560434
201,1,0,3,13,0,0.291382551
202,1,0,3,13,0,0.392081261
203,1,0,3,13,0,0.307249308
204,1,0,3,13,0,0.276306629
205,1,0,3,13,0,0.326067924
206,1,0,3,13,0,0.285292864
207,1,0,3,13,0,0.277458429
208,1,0,3,13,0,0.261019945
209,1,0,3,13,0,0.290887594
210,1,0,3,13,0,0.264999628
211,1,0,3,13,0,0.288767338
212,1,0,3,13,0,0.289261818
213,1,0,3,13,0,0.303804398
214,1,0,3,13,0,0.280416489
215,1,0,3,13,0,0.28427124
216,1,0,3,13,0,0.279867172
217,1,0,3,13,0,0.287687778
218,1,0,3,13,0,0.266841412
219,1,0,3,13,0,0.270646811
220,1,0,3,13,0,0.264228821
221,1,0,3,13,0,0.2655797
222,1,0,3,13,0,0.274178267
223,1,0,3,13,0,0.266917467
224,1,0,3,13,0,0.265836477
225,1,0,3,13,0,0.259641647
226,1,0,3,13,0,0.270713568
227,1,0,3,13,0,0.273217916
228,1,0,3,13,0,0.270497799
229,1,0,3,13,0,0.298509836
230,1,0,3,13,0,0.298607111
231,1,0,3,13,0,0.288910627
232,1,0,3,13,0,0.283394098
233,1,0,3,13,0,0.287781239
234,1,0,3,13,0,0.270174026
235,1,0,3,13,0,0.272970676
236,1,0,3,13,0,0.258872032
237,1,0,3,13,0,0.260299921
238,1,0,3,13,0,0.261210442
239,1,0,3,13,0,0.255729437
240,1,0,3,13,0,0.266340733
241,1,0,3,13,0,0.263218164
242,1,0,3,13,0,0.266248941
243,1,0,3,13,0,0.275269508
244,1,0,3,13,0,0.311592102
245,1,0,3,13,0,0.320695877
246,1,0,3,13,0,0.318065643
247,1,0,3,13,0,0.305310488
248,1,0,3,13,0,0.323909044
249,1,0,3,13,0,0.315562963
250,1,0,3,13,0,0.314536572
251,1,0,3,13,0,0.3128438
252,1,0,3,13,0,0.319307089
253,1,0,3,13,0,0.305934429
254,1,0,3,13,0,0.323040962
255,1,0,3,13,0,0.310853958
256,1,0,3,13,0,0.304525137
257,1,0,3,13,0,0.350063086
258,1,0,3,13,0,0.321679592
259,1,0,3,13,0,0.26589489
260,1,0,3,12,0,0.284123421
261,1,0,3,12,0,0.236304522
262,1,0,5,15,0,0.428254843
263,1,0,5,15,0,0.42339325
264,1,0,5,15,0,0.428675652
265,1,0,3,13,0,0.24086833
266,1,0,3,13,0,0.23820281
267,1,0,3,13,0,0.237756968
268,1,0,3,13,0,0.23867178
269,1,0,3,13,0,0.236653566
270,1,0,3,13,0,0.246567011
271,1,0,3,13,0,0.233428478
272,1,0,3,13,0,0.251949072
273,1,0,3,13,0,0.237502575
274,1,0,3,13,0,0.244014978
275,1,0,3,13,0,0.234875202
276,1,0,3,13,0,0.249966621
277,1,0,3,13,0,0.23166132
278,1,0,3,13,0,0.241093636
279,1,0,3,13,0,0.235673666
280,1,0,3,13,0,0.243390083
281,1,0,3,13,0,0.246593714
282,1,0,5,15,0,0.437708139
283,1,0,5,15,0,0.446802139
284,1,0,3,12,0,0.257472515
285,1,0,3,13,0,0.23526001
286,1,0,3,13,0,0.240210056
287,1,0,3,13,0,0.2387321
288,1,0,3,13,0,0.247345448
289,1,0,3,13,0,0.237812519
290,1,0,6,17,0,0.499260426
291,1,0,6,17,0,0.497507811
292,1,0,3,13,0,0.237782717
293,1,0,3,12,0,0.24177599
294,1,0,3,12,0,0.229234219
295,1,0,3,12,0,0.240320206
296,1,0,3,12,0,0.223252773
297,1,0,3,12,0,0.226649046
298,1,0,3,14,0,0.219794512
299,1,0,3,14,0,0.225688696
300,1,0,3,14,0,0.226370335
301,1,0,3,14,0,0.228429556
302,1,0,3,14,0,0.227711678
303,1,0,3,14,0,0.23096323
304,1,0,3,13,0,0.223116398
305,1,0,3,13,0,0.228778601
306,1,0,3,13,0,0.224718094
307,1,0,3,13,0,0.237808228
308,1,0,3,13,0,0.220537424
309,1,0,3,13,0,0.232672453
310,1,0,3,13,0,0.220837593
311,1,0,3,13,0,0.230062485
312,1,0,3,13,0,0.225324154
313,1,0,3,13,0,0.226713181
314,1,0,3,13,0,0.221014738
315,1,0,3,13,0,0.233618021
316,1,0,3,13,0,0.228547812
317,1,0,3,13,0,0.231668711
318,1,0,3,13,0,0.220188856
319,1,0,3,13,0,0.235354424
320,1,0,3,13,0,0.217471838
321,1,0,3,13,0,0.234297037
322,1,0,3,13,0,0.226160526
323,1,0,3,13,0,0.232514858
324,1,0,3,13,0,0.226509094
325,1,0,3,14,0,0.225666285
326,1,0,3,14,0,0.228599787
327,1,0,3,14,0,0.232542753
328,1,0,3,14,0,0.237786055
329,1,0,3,14,0,0.224538803
330,1,0,3,14,0,0.243703127
331,1,0,3,14,0,0.231467724
332,1,0,3,14,0,0.234682322
333,1,0,3,14,0,0.229576588
334,1,0,3,14,0,0.235635996
335,1,0,3,14,0,0.23476243
336,1,0,3,14,0,0.234588385
337,1,0,3,14,0,0.228840113
338,1,0,3,14,0,0.252536058
339,1,0,3,14,0,0.229151487
340,1,0,3,14,0,0.233503819
341,1,0,3,14,0,0.228256941
342,1,0,3,14,0,0.23631978
343,1,0,7,13,4,0.57499361
344,1,0,5,13,3,0.419117689
345,1,0,5,13,3,0.403142214
346,1,0,5,13,3,0.40132308
347,1,0,5,13,3,0.398585081
348,1,0,5,13,3,0.403294563
349,1,0,5,13,3,0.407353878
350,1,0,5,13,3,0.406199455
351,1,0,5,13,3,0.403985262
352,1,0,5,13,3,0.404173374
353,1,0,5,13,3,0.406171799
354,1,0,7,13,4,0.579632521
355,1,0,7,13,4,0.587015867
356,1,0,7,13,4,0.57461381
357,1,0,7,13,4,0.573932171
358,1,0,3,13,0,0.23368597
359,1,0,3,13,0,0.220444202
360,1,0,3,13,0,0.231493473
361,1,0,3,13,0,0.222929001
362,1,0,3,13,0,0.245623589
363,1,0,3,13,0,0.227353334
364,1,0,3,13,0,0.235025883
365,1,0,3,13,0,0.223684788
366,1,0,3,13,0,0.242779016
367,1,0,3,15,0,0.23248744
368,1,0,3,15,0,0.229388475
369,1,0,4,16,0,0.323004007
370,1,0,4,15,0,0.310904264
371,1,0,4,15,0,0.330038548
372,1,0,4,15,0,0.322869062
373,1,0,4,15,0,0.320925236
374,1,0,4,15,0,0.318054914
375,1,0,4,15,0,0.321893215
376,1,0,4,15,1,0.327775478
377,1,0,4,15,1,0.320541382
378,1,0,4,15,1,0.332264423
379,1,0,4,15,1,0.329885721
380,1,0,4,15,1,0.322765112
381,1,0,4,15,1,0.331964016
382,1,0,4,15,2,0.330565929
383,1,0,4,15,2,0.31773591
384,1,0,4,16,0,0.330884933
385,1,0,4,16,0,0.332887173
386,1,0,4,16,0,0.327058792
387,1,0,4,16,0,0.330929756
388,1,0,4,17,0,0.330159664
389,1,0,4,17,0,0.330244303
390,1,0,4,17,0,0.330105543
391,1,0,4,17,0,0.325383902
392,1,0,4,17,0,0.326046467
393,1,0,4,17,0,0.327406406
394,1,0,4,17,0,0.327902794
395,1,0,4,17,2,0.34719944
396,1,0,4,17,2,0.354057074
397,1,0,4,17,2,0.342772961
398,1,0,4,17,2,0.356057167
399,1,0,4,17,2,0.352842569
400,1,0,4,17,2,0.354295492
401,1,0,5,21,0,0.461399078
402,1,0,9,22,4,0.8247962
403,1,0,9,22,4,0.822650909
404,1,0,9,17,4,0.870884895
405,1,0,9,18,4,1.042012215
406,1,0,9,18,4,0.954753399
407,1,0,9,18,4,0.908719063
408,1,0,9,18,4,0.900641441
409,1,0,9,18,4,0.871293783
410,1,0,9,18,4,0.868608713
411,1,0,9,18,4,0.92105937
412,1,0,9,18,4,0.89235425
413,1,0,9,18,4,0.861358404
414,1,0,9,18,4,0.848786354
415,1,0,9,20,4,0.895159721
416,1,0,9,21,4,0.873945713
417,1,0,9,21,4,1.037756681
418,1,0,9,21,4,1.061325788
419,1,0,9,21,4,1.066665888
420,1,0,9,20,4,1.083241463
421,1,0,9,20,4,1.079308271
422,1,0,9,20,4,0.957823038
423,1,0,9,20,4,0.868156672
424,1,0,9,20,4,0.934372663
425,1,0,9,19,4,0.96191144
426,1,0,9,19,4,0.950930119
427,1,0,9,19,4,0.980223417
428,1,0,9,19,4,0.945158005
429,1,0,9,18,4,0.899773598
430,1,0,9,18,4,0.967464447
431,1,0,9,18,4,0.954002142
432,1,0,9,18,4,0.956446171
433,1,0,9,18,4,1.309628487
434,1,0,9,18,4,2.04306674
435,1,0,9,18,4,1.285978079
436,1,0,9,18,4,1.872550488
437,1,0,9,18,4,1.150693655
438,1,0,9,18,4,0.86232543
439,1,0,9,18,4,0.817779779
440,1,0,9,18,4,1.239643335
441,1,0,9,18,4,1.073584318
442,1,0,9,19,4,0.865016222
443,1,0,9,19,4,0.902380228
444,1,0,9,19,4,0.98654747
445,1,0,9,19,4,0.936583281
446,1,0,9,19,4,0.864299297
447,1,0,9,19,4,0.887055159
448,1,0,9,19,4,0.895558596
449,1,0,9,20,4,0.843789101
450,1,0,9,20,4,0.850405216
451,1,0,9,19,4,0.948458672
452,1,0,9,19,4,1.122877836
453,1,0,9,19,4,1.048265934
454,1,0,9,19,4,0.957840919
455,1,0,9,19,4,0.953553438
456,1,0,9,19,4,0.946222544
457,1,0,9,19,4,0.9467237
458,1,0,9,19,4,0.962311983
459,1,0,9,19,4,0.958791018
460,1,0,9,19,4,0.973815918
461,1,0,9,19,5,0.958030462
462,1,0,4,19,1,0.403127193
463,1,0,4,19,1,0.384305
464,1,0,4,19,1,0.392153978
465,1,0,4,19,1,0.394270897
466,1,0,4,19,1,0.385941982
467,1,0,4,17,1,0.374644995
468,1,0,4,17,1,0.373983383
469,1,0,4,17,1,0.379001856
470,1,0,4,17,1,0.384363174
471,1,0,4,17,1,0.373450279
472,1,0,4,17,1,0.37349391
473,1,0,4,17,1,0.373687029
474,1,0,4,17,1,0.402999878
475,1,0,4,17,1,0.37686491
476,1,0,4,17,1,0.393987894
477,1,0,4,17,1,0.451559544
478,1,0,4,17,1,0.415889025
479,1,0,4,17,1,0.402352571
480,1,0,4,17,1,0.505186319
481,1,0,4,17,1,1.006288528
482,1,0,4,17,1,0.534056187
483,1,0,4,17,1,0.432282448
484,1,0,4,17,1,0.38867259
485,1,0,4,17,1,0.380622864
486,1,0,4,17,1,0.392741919
487,1,0,4,17,1,0.399408102
488,1,0,4,17,1,0.444545746
489,1,0,4,17,1,0.429824352
490,1,0,4,17,1,0.453942537
491,1,0,4,17,1,0.40042901
492,1,0,3,12,1,0.31665659
493,1,0,3,12,1,0.379469633
494,1,0,3,12,1,0.379244804
495,1,0,3,12,1,0.383999586
496,1,0,3,12,1,0.411083221
497,1,0,3,12,1,0.264881611
498,1,0,3,12,1,0.285578251
499,1,0,3,12,1,0.271763086
500,1,0,3,12,1,0.273930788
501,1,0,3,12,1,0.282065868
502,1,0,3,12,1,0.271818399
503,1,0,3,13,1,0.284311295
504,1,0,3,13,1,0.285622358
505,1,0,3,13,1,0.307744265
506,1,0,3,13,1,0.316749811
507,1,0,3,13,1,0.370807886
508,1,0,3,13,1,0.323871136
509,1,0,3,13,1,0.344500065
510,1,0,3,13,1,0.372820139
511,1,0,3,13,1,0.477483273
512,1,0,3,13,1,0.339082241
513,1,0,3,13,1,0.471210241
514,1,0,3,13,1,0.452076435
515,1,0,3,13,1,0.311748266
516,1,0,3,13,1,0.337076902
517,1,0,3,13,1,0.352622986
518,1,0,3,13,1,0.329035521
519,1,0,3,13,2,0.264545441
520,1,0,3,13,2,0.268285275
521,1,0,3,13,2,0.258952856
522,1,0,3,13,2,0.356029749
523,1,0,3,13,2,0.284459352
524,1,0,3,13,2,0.244976759
525,1,0,3,13,2,0.274084806
526,1,0,3,12,2,0.271231651
527,1,0,3,12,2,0.257150173
528,1,0,3,12,2,0.302952528
529,1,0,3,12,2,0.263027668
530,1,0,3,12,2,0.255033016
531,1,0,3,12,2,0.255006075
532,1,0,3,12,2,0.260907888
533,1,0,3,12,2,0.260332108
534,1,0,3,12,2,0.259461403
535,1,0,3,12,2,0.282124281
536,1,0,3,12,2,0.25919199
537,1,0,3,12,2,0.253725767
538,1,0,3,12,2,0.254908562
539,1,0,3,12,2,0.256095648
540,1,0,3,12,2,0.364184618
541,1,0,3,12,2,0.489820242
542,1,0,3,12,2,0.33897686
543,1,0,3,12,2,0.262206078
544,1,0,3,12,2,0.273206949
545,1,0,3,12,2,0.261376619
546,1,0,3,12,2,0.249363422
547,1,0,3,12,2,0.283604145
548,1,0,3,12,2,0.318094492
549,1,0,3,12,2,0.282763958
550,1,0,3,12,2,0.262100458
551,1,0,3,12,2,0.264359236
552,1,0,3,12,2,0.272181273
553,1,0,3,12,2,0.25935173
554,1,0,3,12,2,0.262169838
555,1,0,3,12,2,0.314438581
556,1,0,3,12,2,0.270929098
557,1,0,3,12,2,0.274581432
558,1,0,3,12,2,0.271725655
559,1,0,3,12,2,0.267376184
560,1,0,3,11,2,0.291701794
561,1,0,8,16,4,0.759072542
562,1,0,8,16,4,0.756616831
563,1,0,8,16,4,0.713568926
564,1,0,8,16,4,0.839769363
565,1,0,8,15,3,0.863424301
566,1,0,8,15,3,0.830140591
567,1,0,8,15,3,0.751650095
568,1,0,8,15,3,0.775336981
569,1,0,8,15,3,0.701756477
570,1,0,8,15,3,0.71690011
571,1,0,8,15,3,1.150098801
572,1,0,8,15,3,0.927648544
573,1,0,8,15,3,1.057021618
574,1,0,8,15,3,0.938790798
575,1,0,8,15,3,0.717452049
576,1,0,8,16,3,0.782851696
577,1,0,6,16,2,0.579195738
578,1,0,6,16,2,0.552110434
579,1,0,6,16,2,0.531990528
580,1,0,6,16,2,0.596812963
581,1,0,6,16,2,0.751347303
582,1,0,6,16,2,0.653819323
583,1,0,6,16,2,0.660775185
584,1,0,6,16,2,0.774941206
585,1,0,6,16,2,0.557368279
586,1,0,6,16,2,0.587533712
587,1,0,6,16,2,0.55017519
588,1,0,6,16,2,0.680688858
589,1,0,6,16,2,0.624723911
590,1,0,6,16,2,0.630107641
591,1,0,6,16,2,1.351346016
592,1,0,6,16,2,0.715214014
593,1,0,6,16,2,0.580242634
594,1,0,6,16,2,0.687854767
595,1,0,6,16,2,0.907837152
596,1,0,6,16,2,0.59879303
597,1,0,6,16,2,0.591237068
598,1,0,6,16,2,0.657678366
599,1,0,6,16,2,0.615080357
600,1,0,6,16,2,0.80110383
601,1,0,6,16,2,0.581828117
602,1,0,6,16,2,0.619207621
603,1,0,6,16,2,0.582434654
604,1,0,6,16,2,0.57598424
605,1,0,6,16,2,0.562400579
606,1,0,6,16,2,0.619468451
607,1,0,6,16,2,0.567850351
608,1,0,6,16,2,0.562508583
609,1,0,6,16,2,0.606231689
610,1,0,5,16,2,0.475541592
611,1,0,5,17,2,0.494840384
612,1,0,5,17,2,0.512718439
613,1,0,5,17,2,0.463371277
614,1,0,5,17,2,0.452331066
615,1,0,4,12,1,0.332755327
616,1,0,4,12,1,0.300911665
617,1,0,4,12,1,0.310846806
618,1,0,4,12,1,0.310330153
619,1,0,4,12,1,0.35089922
620,1,0,4,12,1,0.374599218
621,1,0,4,12,1,0.363363743
622,1,0,4,12,1,0.37923646
623,1,0,4,12,1,0.38950491
624,1,0,4,12,1,0.359748363
625,1,0,4,12,1,0.356726408
626,1,0,4,12,1,0.317134142
627,1,0,4,12,1,0.354706049
628,1,0,4,12,1,0.362356424
629,1,0,4,12,1,0.307581902
630,1,0,4,12,1,0.328909636
631,1,0,4,12,1,0.352030993
632,1,0,4,12,1,0.370254755
633,1,0,4,12,1,0.333915949
634,1,0,4,12,1,0.330834866
635,1,0,4,12,1,0.355041981
636,1,0,4,12,1,0.362938643
637,1,0,4,12,1,0.40663743
638,1,0,4,12,1,0.381607771
639,1,0,4,12,1,0.346141338
640,1,0,4,12,1,0.368211985
641,1,0,4,12,1,0.338527441
642,1,0,4,12,1,0.399065018
643,1,0,4,12,1,0.343493938
644,1,0,4,12,1,0.361468077
645,1,0,4,12,1,0.387045622
646,1,0,4,12,1,0.464208841
647,1,0,4,12,1,0.435537577
648,1,0,4,12,1,0.397752523
649,1,0,4,12,1,0.355362415
650,1,0,4,12,1,0.324755192
651,1,0,4,12,1,0.316222429
652,1,0,4,12,1,0.308291197
653,1,0,4,12,1,0.338699579
654,1,0,4,12,1,0.363700867
655,1,0,4,12,1,0.358417988
656,1,0,4,12,1,0.309207678
657,1,0,4,12,1,0.298143864
658,1,0,4,11,1,0.311064243
659,1,0,4,11,1,0.345341921
660,1,0,4,11,1,0.299226046
661,1,0,4,11,1,0.306801558
662,1,0,4,11,1,0.311716557
663,1,0,4,11,1,0.296875
664,1,0,4,11,1,0.311673403
665,1,0,4,11,1,0.31269598
666,1,0,4,11,1,0.308609486
667,1,0,4,11,1,0.325132608
668,1,0,4,11,1,0.312132597
669,1,0,4,11,1,0.300629139
670,1,0,4,11,1,0.308354378
671,1,0,4,11,1,0.317835331
672,1,0,4,11,1,0.297367811
673,1,0,4,11,1,0.29428339
674,1,0,4,11,1,0.304369926
675,1,0,4,11,1,0.295763016
676,1,0,4,11,1,0.297423363
677,1,0,4,11,1,0.353755951
678,1,0,4,11,1,0.299090624
679,1,0,4,11,1,0.302564859
680,1,0,4,11,1,0.304959059
681,1,0,4,11,1,0.296559334
682,1,0,4,11,1,0.295495272
683,1,0,4,12,1,0.319449186
684,1,0,4,12,1,0.30068469
685,1,0,4,13,1,0.302761555
686,1,0,4,13,1,0.307745457
687,1,0,4,13,1,0.30561924
688,1,0,4,13,1,0.293347836
689,1,0,4,13,1,0.318886757
690,1,0,4,13,1,0.285732746
691,1,0,4,13,1,0.308163166
692,1,0,4,13,1,0.326608181
693,1,0,4,13,1,0.295529604
694,1,0,4,13,1,0.297653675
695,1,0,4,14,1,0.302568436
696,1,0,4,14,1,0.309531927
697,1,0,4,14,1,0.300394058
698,1,0,4,14,1,0.300179958
699,1,0,4,14,1,0.305038691
700,1,0,4,14,1,0.311304808
701,1,0,4,14,1,0.308161974
702,1,0,4,14,1,0.298636198
703,1,0,4,14,1,0.302144289
704,1,0,4,15,1,0.312371016
705,1,0,4,15,1,0.305522442
706,1,0,4,15,1,0.300619364
707,1,0,4,15,1,0.307803392
708,1,0,4,15,1,0.296549082
709,1,0,4,15,1,0.308286667
710,1,0,4,15,1,0.305327654
711,1,0,4,15,1,0.301873922
712,1,0,4,15,1,0.300206423
713,1,0,4,15,1,0.29929018
714,1,0,4,15,1,0.301183701
715,1,0,4,15,1,0.312791109
716,1,0,4,15,1,0.301073551
717,1,0,4,15,1,0.301361084
718,1,0,4,15,1,0.317865133
719,1,0,4,15,1,0.307319164
720,1,0,4,15,1,0.296448708
721,1,0,4,15,1,0.305735826
722,1,0,4,15,1,0.296621561
723,1,0,4,15,1,0.299459696
724,1,0,4,15,1,0.299538136
725,1,0,4,15,1,0.299726009
726,1,0,4,15,1,0.300292015
727,1,0,4,15,1,0.302099228
728,1,0,4,15,1,0.299006224
729,1,0,4,15,1,0.303841352
730,1,0,4,15,1,0.308647633
731,1,0,4,15,1,0.299983978
732,1,0,4,15,1,0.304890633
733,1,0,4,15,1,0.300615549
734,1,0,4,15,1,0.296114445
735,1,0,4,15,1,0.302868605
736,1,0,4,15,1,0.307538271
737,1,0,4,15,1,0.300541639
738,1,0,4,15,1,0.303689003
739,1,0,4,15,1,0.297044277
740,1,0,4,15,1,0.31295085
741,1,0,4,15,1,0.302958965
742,1,0,4,15,1,0.294878244
743,1,0,4,15,1,0.312026024
744,1,0,4,15,1,0.303495646
745,1,0,4,15,1,0.309601068
746,1,0,4,15,1,0.300160885
747,1,0,4,15,1,0.303103924
748,1,0,4,15,1,0.293599844
749,1,0,4,15,1,0.30782485
750,1,0,4,15,1,0.298975945
751,1,0,4,15,1,0.292891741
752,1,0,4,15,1,0.317133904
753,1,0,4,15,1,0.304956675
754,1,0,4,15,1,0.299858809
755,1,0,4,15,1,0.326882601
756,1,0,4,15,1,0.302616358
757,1,0,4,15,1,0.296687126
758,1,0,4,15,1,0.300894022
759,1,0,4,15,1,0.290949821
760,1,0,4,15,1,0.30305028
761,1,0,4,15,1,0.305281639
762,1,0,4,15,1,0.298903942
763,1,0,4,15,1,0.305716991
764,1,0,4,15,1,0.299625397
765,1,0,4,15,1,0.305633068
766,1,0,4,15,1,0.298276186
767,1,0,4,15,1,0.317512751
768,1,0,4,15,1,0.300638199
769,1,0,4,15,1,0.302316189
770,1,0,4,15,1,0.297429085
771,1,0,4,15,1,0.298412085
772,1,0,4,15,1,0.309825897
773,1,0,4,15,1,0.290462255
774,1,0,4,15,1,0.321125746
775,1,0,4,15,1,0.307984114
776,1,0,5,16,2,0.380712748
777,1,0,5,16,2,0.381783009
778,1,0,5,16,2,0.380630493
779,1,0,5,16,2,0.383091927
780,1,0,5,16,2,0.383514166
781,1,0,5,16,2,0.372257233
782,1,0,5,16,2,0.381712198
783,1,0,4,16,1,0.312965631
784,1,0,4,16,1,0.313668728
785,1,0,4,16,1,0.300505161
786,1,0,4,17,2,0.307309866
787,1,0,4,17,2,0.308401585
788,1,0,4,17,2,0.302586079
789,1,0,4,17,2,0.314143181
790,1,0,4,17,2,0.317358255
791,1,0,4,17,2,0.298597574
792,1,0,4,17,2,0.314040661
793,1,0,4,17,2,0.306750059
794,1,0,4,17,2,0.311892986
795,1,0,4,17,2,0.308574438
796,1,0,4,17,2,0.310154915
797,1,0,4,17,2,0.298718452
798,1,0,4,17,2,0.320225477
799,1,0,4,17,2,0.30579114
800,1,0,4,17,2,0.305519819
801,1,0,4,17,2,0.310364723
802,1,0,4,17,2,0.310727835
803,1,0,4,17,2,0.310584545
804,1,0,4,17,2,0.30998373
805,1,0,4,17,2,0.307973385
806,1,0,4,17,2,0.307456017
807,1,0,4,17,2,0.309159517
808,1,0,4,17,2,0.31030345
809,1,0,4,17,2,0.305404663
810,1,0,4,17,2,0.309869766
811,1,0,5,16,3,0.381066561
812,1,0,5,16,3,0.393925905
813,1,0,5,17,3,0.383945227
814,1,0,5,17,3,0.385605097
815,1,0,5,17,3,0.382983923
816,1,0,5,17,3,0.388354778
817,1,0,5,17,3,0.391164064
818,1,0,5,17,3,0.390535831
819,1,0,5,17,3,0.38104558
820,1,0,5,17,3,0.389959097
821,1,0,5,17,3,0.380845785
822,1,0,5,17,3,0.390669823
823,1,0,5,17,3,0.382219791
824,1,0,5,17,3,0.37711668
825,1,0,5,17,3,0.474922657
826,1,0,5,17,3,0.427117109
827,1,0,5,17,3,0.431821108
828,1,0,4,17,2,0.355381489
829,1,0,4,17,2,0.371759176
830,1,0,4,17,2,0.342044592
831,1,0,4,17,2,0.384498358
832,1,0,4,17,2,0.362954378
833,1,0,4,17,2,0.370560169
834,1,0,4,17,2,0.385552168
835,1,0,4,17,2,0.362330675
836,1,0,4,17,2,0.372998238
837,1,0,4,17,2,0.312017441
838,1,0,4,17,2,0.310997009
839,1,0,4,17,2,0.318003178
840,1,0,4,17,2,0.301994324
841,1,0,4,17,2,0.315999985
842,1,0,4,17,2,0.309981823
843,1,0,4,17,2,0.307995558
844,1,0,4,17,2,0.316017866
845,1,0,4,17,2,0.313978195
846,1,0,4,17,2,0.300998926
847,1,0,4,17,2,0.303001404
848,1,0,4,17,2,0.312001705
849,1,0,4,17,2,0.302986145
850,1,0,4,17,2,0.31597805
851,1,0,4,17,2,0.312998772
852,1,0,4,17,2,0.31099987
853,1,0,4,17,2,0.310999155
854,1,0,4,17,2,0.305000067
855,1,0,4,17,2,0.30300045
856,1,0,4,17,2,0.308995962
857,1,0,4,17,2,0.313001871
858,1,0,4,17,2,0.304021597
859,1,0,4,17,2,0.308999062
860,1,0,4,17,2,0.324016809
861,1,0,4,20,7,0.323980808
862,1,0,4,20,7,0.34197998
863,1,0,4,20,7,0.332996845
864,1,0,4,20,7,0.3349998
865,1,0,4,20,7,0.345016479
866,1,0,4,20,7,0.340983152
867,1,0,4,20,7,0.342020988
868,1,0,4,20,7,0.338999748
869,1,0,4,20,7,0.332000017
870,1,0,4,20,7,0.329981804
871,1,0,4,20,7,0.323000431
872,1,0,4,20,7,0.313000202
873,1,0,4,20,7,0.319996595
874,1,0,4,20,7,0.340001583
875,1,0,4,20,7,0.325999498
876,1,0,4,20,7,0.304000139
877,1,0,4,20,7,0.325999737
878,1,0,4,20,7,0.320002317
879,1,0,4,20,7,0.311977386
880,1,0,4,20,7,0.352018833
881,1,0,4,20,7,0.348994017
882,1,0,4,20,7,0.327020168
883,1,0,4,20,7,0.335997581
884,1,0,4,20,7,0.341981649
885,1,0,4,20,7,0.317002296
886,1,0,4,17,2,0.29102087
887,1,0,4,17,2,0.31099987
888,1,0,4,17,2,0.306022167
889,1,0,4,17,2,0.309999466
890,1,0,4,17,2,0.311002016
891,1,0,5,17,3,0.398998499
892,1,0,5,17,3,0.398002863
893,1,0,5,17,3,0.386999846
894,1,0,5,17,3,0.383999109
895,1,0,5,17,3,0.418000221
896,1,0,5,17,3,0.394995928
897,1,0,5,17,3,0.383020878
898,1,0,4,17,2,0.318998098
899,1,0,4,17,2,0.297999144
900,1,0,4,17,2,0.320998669
901,1,0,4,17,2,0.30798173
902,1,0,4,18,2,0.315000772
903,1,0,4,18,2,0.309021235
904,1,0,4,18,2,0.311979771
905,1,0,4,18,2,0.314017773
906,1,0,4,18,2,0.308999538
907,1,0,4,18,2,0.315981865
908,1,0,4,18,2,0.304999352
909,1,0,4,18,2,0.302998304
910,1,0,4,19,2,0.32399869
911,1,0,4,19,2,0.306978464
912,1,0,4,19,2,0.31099987
913,1,0,4,19,2,0.308002949
914,1,0,4,19,2,0.295998335
915,1,0,4,19,2,0.302981853
916,1,0,4,19,2,0.316978455
917,1,0,4,19,2,0.305980921
918,1,0,4,19,2,0.313017368
919,1,0,4,19,2,0.32598567
920,1,0,4,19,2,0.309979916
921,1,0,4,19,2,0.313019037
922,1,0,4,19,2,0.313002348
923,1,0,4,19,2,0.304000616
924,1,0,4,19,2,0.315746784
925,1,0,4,19,2,0.329003096
926,1,0,4,19,2,0.314463854
927,1,0,4,19,2,0.30734086
928,1,0,4,19,2,0.331032753
929,1,0,4,19,2,0.325865269
930,1,0,4,19,2,0.326671124
931,1,0,4,19,2,0.319540024
932,1,0,4,19,2,0.311654568
933,1,0,4,19,2,0.32397747
934,1,0,4,19,2,0.310482264
935,1,0,4,19,2,0.314644575
936,1,0,4,19,2,0.314987183
937,1,0,4,19,2,0.305139065
938,1,0,4,19,2,0.309717655
939,1,0,4,19,2,0.309714794
940,1,0,4,19,2,0.311796904
941,1,0,4,19,2,0.311530352
942,1,0,4,19,2,0.322775126
943,1,0,4,19,2,0.3077209
944,1,0,4,19,2,0.314404726
945,1,0,4,19,2,0.315883636
946,1,0,4,19,2,0.308910131
947,1,0,4,19,2,0.313922167
948,1,0,4,19,2,0.31551981
949,1,0,4,19,2,0.308605671
950,1,0,4,19,2,0.312276125
951,1,0,4,19,2,0.324222326
952,1,0,4,19,2,0.310634136
953,1,0,5,19,3,0.388844252
954,1,0,5,19,3,0.397967815
955,1,0,5,19,3,0.386156559
956,1,0,5,19,3,0.392206669
957,1,0,5,19,3,0.388534307
958,1,0,4,19,2,0.309969187
959,1,0,4,19,2,0.313937902
960,1,0,4,19,2,0.312734842
961,1,0,4,19,2,0.311079979
962,1,0,4,20,2,0.325381041
963,1,0,4,20,2,0.32749939
964,1,0,4,20,2,0.316775322
965,1,0,4,20,2,0.34242487
966,1,0,4,20,2,0.384526253
967,1,0,4,20,2,0.339619398
968,1,0,4,20,2,0.326503992
969,1,0,4,20,2,0.320133924
970,1,0,4,19,2,0.326300859
971,1,0,4,19,2,0.307721376
972,1,0,4,19,2,0.322130203
973,1,0,4,19,2,0.318706989
974,1,0,4,19,2,0.318979979
975,1,0,4,19,2,0.329500675
976,1,0,4,19,2,0.322947025
977,1,0,3,18,3,0.251132011
978,1,0,3,18,3,0.243145466
979,1,0,3,18,3,0.240878344
980,1,0,3,18,3,0.244724274
981,1,0,3,18,3,0.236535788
982,1,0,3,18,3,0.242056608
983,1,0,3,18,3,0.246936083
984,1,0,3,18,3,0.24292469
985,1,0,3,18,3,0.265787125
986,1,0,3,18,3,0.252855062
987,1,0,3,18,3,0.247091055
988,1,0,3,18,3,0.242215395
989,1,0,3,18,3,0.262878656
990,1,0,3,18,3,0.25384903
991,1,0,3,18,3,0.236428976
992,1,0,3,18,3,0.256049871
993,1,0,3,18,3,0.241409779
994,1,0,3,18,3,0.24565649
995,1,0,3,18,3,0.241136312
996,1,0,3,18,3,0.245363235
997,1,0,3,18,3,0.24042511
998,1,0,3,18,3,0.252387047
999,1,0,3,18,3,0.239816427
1000,1,0,3,18,3,0.241272449
1001,1,0,3,18,3,0.267188549
1002,1,0,3,18,3,0.334664583
1003,1,0,3,18,3,0.274802685
1004,1,0,3,18,3,0.255087852
1005,1,0,3,18,3,0.256086111
1006,1,0,3,18,3,0.247796059
1007,1,0,3,18,3,0.243915081
1008,1,0,3,18,3,0.248724222
1009,1,0,3,18,3,0.240639687
1010,1,0,3,18,3,0.243590593
1011,1,0,3,18,3,0.243045092
1012,1,0,3,18,3,0.240989923
1013,1,0,3,18,3,0.234332085
1014,1,0,3,18,3,0.247611046
1015,1,0,3,18,3,0.236599684
1016,1,0,3,18,3,0.247298241
1017,1,0,3,18,3,0.289442778
1018,1,0,3,18,3,0.307864189
1019,1,0,3,18,3,0.271409988
1020,1,0,3,18,3,0.288341761
1021,1,0,3,17,2,0.261683702
1022,1,0,3,17,2,0.322517157
1023,1,0,3,17,2,0.283553362
1024,1,0,3,16,2,0.252754211
1025,1,0,3,16,2,0.315439463
1026,1,0,3,16,2,0.278906584
1027,1,0,3,16,2,0.263495922
1028,1,0,3,16,2,0.300693989
1029,1,0,3,16,2,0.299679995
1030,1,0,3,16,2,0.267618895
1031,1,0,3,16,2,0.251541853
1032,1,0,3,16,2,0.295078278
1033,1,0,3,16,2,0.250268221
1034,1,0,3,16,2,0.248425007
1035,1,0,3,16,3,0.249766111
1036,1,0,3,16,3,0.251610041
1037,1,0,3,16,3,0.252757311
1038,1,0,3,16,3,0.247693777
1039,1,0,3,16,3,0.247821093
1040,1,0,3,16,3,0.239506721
1041,1,0,3,16,3,0.261547327
1042,1,0,3,16,3,0.244073629
1043,1,0,3,16,3,0.243824005
1044,1,0,3,16,3,0.243550301
1045,1,0,3,16,3,0.244933844
1046,1,0,3,16,3,0.24886179
1047,1,0,3,16,3,0.240323305
1048,1,0,3,16,3,0.249130487
1049,1,0,3,16,3,0.238493443
1050,1,0,3,16,3,0.248072863
1051,1,0,3,16,3,0.235945702
1052,1,0,3,16,3,0.257912636
1053,1,0,3,16,3,0.236495733
1054,1,0,3,16,3,0.243978977
1055,1,0,3,16,3,0.236578941
1056,1,0,3,16,3,0.241662979
1057,1,0,3,16,3,0.245218277
1058,1,0,3,16,3,0.238026619
1059,1,0,3,16,3,0.249626398
1060,1,0,3,16,3,0.240525723
1061,1,0,3,16,3,0.247885466
1062,1,0,3,16,3,0.245980501
1063,1,0,3,16,3,0.248778105
1064,1,0,3,16,3,0.241621017
1065,1,0,3,16,3,0.242131233
1066,1,0,3,16,3,0.258476496
1067,1,0,3,16,3,0.268241644
1068,1,0,3,16,3,0.287816763
1069,1,0,3,16,3,0.264475584
1070,1,0,3,16,3,0.298932076
1071,1,0,3,16,3,0.280324697
1072,1,0,3,16,3,0.259415388
1073,1,0,3,16,3,0.284696341
1074,1,0,3,16,3,0.267511845
1075,1,0,3,16,3,0.273620129
1076,1,0,3,16,3,0.300080061
1077,1,0,3,16,3,0.273162603
1078,1,0,3,16,3,0.2770257
1079,1,0,3,16,3,0.270650625
1080,1,0,3,16,3,0.282459259
1081,1,0,3,16,3,0.282522202
1082,1,0,3,16,3,0.263570547
1083,1,0,3,16,3,0.292373896
1084,1,0,3,16,3,0.28497982
1085,1,0,3,15,3,0.274606705
1086,1,0,3,13,3,0.295964003
1087,1,0,3,13,3,0.264298439
1088,1,0,3,13,3,0.270550728
1089,1,0,3,13,3,0.279865026
1090,1,0,3,13,3,0.263495922
1091,1,0,3,15,2,0.275820494
1092,1,0,3,15,2,0.277498007
1093,1,0,3,15,2,0.273952723
1094,1,0,3,15,2,0.32978034
1095,1,0,3,15,2,0.261336088
1096,1,0,3,15,2,0.281122923
1097,1,0,3,15,2,0.265308857
1098,1,0,3,15,2,0.264878035
1099,1,0,3,15,2,0.267399549
1100,1,0,3,15,2,0.262110233
1101,1,0,3,15,2,0.264515638
1102,1,0,3,15,2,0.255362511
1103,1,0,3,15,2,0.262483358
1104,1,0,3,15,2,0.253574371
1105,1,0,3,15,2,0.256870747
1106,1,0,3,15,2,0.269286633
1107,1,0,3,15,2,0.254703999
1108,1,0,3,15,2,0.271429539
1109,1,0,3,15,2,0.268324614
1110,1,0,3,15,2,0.260345697
1111,1,0,3,15,2,0.273597956
1112,1,0,3,15,2,0.259568691
1113,1,0,3,15,2,0.268677473
1114,1,0,3,15,2,0.264455795
1115,1,0,3,15,2,0.272638321
1116,1,0,3,15,2,0.295042276
1117,1,0,3,15,2,0.26146102
1118,1,0,3,15,2,0.257889986
1119,1,0,3,15,2,0.292861462
1120,1,0,3,15,2,0.260295868
1121,1,0,3,15,2,0.271444559
1122,1,0,3,15,2,0.293927193
1123,1,0,3,15,2,0.274376392
1124,1,0,3,15,2,0.276068687
1125,1,0,3,15,2,0.263073206
1126,1,0,3,15,2,0.272796392
1127,1,0,3,15,2,0.274136782
1128,1,0,3,15,2,0.265233278
1129,1,0,3,15,2,0.281614065

